Towards a World-English Language Model for On-Device Virtual Assistants

Neural Network Language Models (NNLMs) for Virtual Assistants (VAs) are generally language-, region-, and in some cases, device-dependent, which increases the effort to scale and maintain them. Combining NNLMs for one or more of the categories is one way to improve scalability. In this work, we combine regional variants of English to build a ``World English'' NNLM for on-device VAs. In particular, we investigate the application of adapter bottlenecks to model dialect-specific characteristics in our existing production NNLMs {and enhance the multi-dialect baselines}. We find that adapter modules are more effective in modeling dialects than specializing entire sub-networks. Based on this insight and leveraging the design of our production models, we introduce a new architecture for World English NNLM that meets the accuracy, latency, and memory constraints of our single-dialect models.

==> acl-reviewer-comments.txt <==

============================================================================
                            REVIEWER #1
============================================================================

Key Lessons
---------------------------------------------------------------------------
The work looks into the problem of creating a neural network language model for ASR that can handle multiple language dialects at once. It builds upon prior work of the authors, which described two architectures based on feedforward neural networks with Fixed-size Ordinally Forgetting Encoding (FOFE). Building upon these general architectures, the paper explores different variants of them for multi-dialect models. It then experimentally compares these architectures on a combination of what seems to be real (to be clarified) and synthetic data. Based on the experimental results, the compared architectures correspond to different trade-offs between model quality and latency. The paper claims that one of the proposed architectures corresponds to the correct trade-off between these two metrics. However, I do not think that the experimental results currently strongly support this claim, making it hard to understand the key lesson coming out of this work (please see the weaknesses!
  section for more details).
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
- The work proposes and experimentally compares several variants of the Mixture FOFE and Application-Dependent FOFE model architectures, looking into several aspects, including the positioning of the adapters, the adapter architecture and the strategy that is used to train these adapters.

- The experimental results (while not very conclusive, as explained below) demonstrate that different model architectures correspond to different trade-offs between model performance and latency. This can be an interesting insight for practitioners or researchers that work on the chosen architectures. 

- The experimental results seem to be conducted using real data from a deployed system (even though this needs to be clarified, as explained below).
---------------------------------------------------------------------------

No table needed for adapters.

Weaknesses
---------------------------------------------------------------------------
- While the paper compares several model architectures, most of the results seem to be mixed, making it hard to understand what are the takeaways from this work and which architecture one should use in practice. In particular:
  * As mentioned in the text, both the training strategies and fine-tuning experiments led to mixed results. — mentioned in Section 3.2 with takeaways 
  * More importantly, if I did not miss anything, the proposed architecture experimental results shown in Table 3 are, in contrast to what is described in the text, also inconclusive. If we look at head-heavy test sets, a different model performs best for each dialect (AD+CAA+DA for US, PT-A for IN, and even the single-dialect Mono for GB). And if we look at tail entity test sets, PT-A outperforms all other models across dialects, including the proposed AD+CAA+DA model. Hence, from a model performance perspective, the proposed AD+CAA+DA model is definitely not the best model in most cases. It is true that it has a major advantage in latency as explained later in the section, but at that point selecting a model becomes an choice of a particular model performance/latency trade-off, which can be subjective and may depend on the particular application. As such, while the analysis is interesting, I do not think that the results fully support the choice of AD+CAA+DA as the preferred model.

1. The proposed architecture is firstly compared to World-English NNLMs, across all dialects in Table 3.  
2. The best architectures from both FOFE variants are compared to the single-dialect baselines.  

- The results of the latency experiments are only briefly described and are provided only in terms of relative performance improvements, making them hard to understand and follow. Given the importance of latency in the paper's recommendation of AD+CAA+DA as the preferred model, I think that this part can benefit from additional improvements. In particular, I would suggest the following improvements:
  * Add a table with the latency numbers for all compared models instead of just mentioning them in writing.
  * Include, in addition to the relative improvements, also the absolute latency numbers. This is crucial, since, while AD+CAA+DA exhibits in many cases a large relative improvement in latency compared to other models, it is not currently clear whether the absolute latency of other models is prohibitive in practice. If the absolute latency of other models is still acceptable in practice, one may want to choose them over AD+CAA+DA in cases where they provide better model performance.

- The paper seems to build upon earlier work of the authors, where they proposed the Mixture FOFE and Application-Dependent FOFE architectures. It then extends that work by exploring variants of those architectures. Without being an expert in the area, I found it hard to understand why the particular architectures were chosen, which in turn makes the potential impact and applicability of this work unclear. To address this point it would help to:
  * Explain (with citations) whether this is the state-of-the-art architecture for ASR models or
  * Include in the experiments a comparison of the proposed approach to existing single-dialect and multi-dialect systems (which the authors cite in the intro).

- For an industry track submission, I would have expected more information about the real-life applicability of and plans for the proposed approach. As the call for emerging papers describes, the system "need not be deployed or even close, but there needs to be evidence that this development is intended for real-world deployment". For instance, was this problem motivated from a real ASR deployment? If yes, what were the real issues that motivated this work? Moreover, are there plans to integrate the proposed models in a real deployment?

1. Described in Intro 

- There is only limited information about the head-heavy datasets, making it hard to appreciate the experimental setting. Are these real data from a deployed system? My guess is that they are given the mention of "anonymized user traffic" in footnote 4, but it would help to clarify it and provide some additional info on the deployed system and its users. Finally, given that the dataset is not public, it would help to provide some (anonymized) examples of data instances, if possible.

- Small typo in line 152: *feedforward* neural network
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Key Lessons
---------------------------------------------------------------------------
The paper proposes a method to model regional variants of English in one mode for on-device virtual assistant. Specifically, the proposed system  is based on Fixed-size Ordinally-Forgetting  Encoding (FOFE) method and handles 3 dialects of English (en-GB, en-US and en-IN).  Modeling multiple dialects in one model is more light-weight in terms of memory consumption than single-dialect models.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
-- Training one model that can handle all different dialects of a language is very useful for many speech applications and is the right direction to take.
-- The proposed model architectures are convicing.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
The study is not yet mature, and the evaluations are not sufficient to validate the effectiveness of this approach. 
-- The paper does not provide comparison results against other existing works but reports only ablation studies. 
-- While the papers says in Section 3.1 that the models are evaluated in terms of accuracy, latency and memory consumption, the paper presents only WER results and the latency and memory consumptions are not presented.
	1. Memory consumption needs to be pointed out in text Tables 2 and 3
	2. Absolute latency?? 

-- The WER results in Table 1 & 2 & 3 show the  en_IN significantly underperforms en_GB and en_US. What are the reasons?
-- In Section 3.2, Adapter Placement:  adding only a single  dialect-specific adapter before the projection layer  with a compression dimension of 96 (i.e.  <  0.5%  more parameters) is more effective --> This needs comparison results 
	1. Add a table reporting WERs from different adapter placements in appendix? 
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Key Lessons
---------------------------------------------------------------------------
In this work, a Word Enlish NNLM is built for on-device VAs. The model combines regional variants of English. The proposed approach is based on an adapter based architecture that leverages application-agnostic layers. 
Different model architectures and training strategies are also tested in terms of accuracy. 
The method of Fixed-size Ordinally-Forgetting Encoding (FOFE) seem to perform better with respect to the latency constraints of interactive applications.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
- The paper proposes a new adapter-based solution for a Word English NNLM that is non-transformer based and still achieve good performance numbers.
- the paper is well written and structured
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- Section 3.2 - Proposed Architecture: "AD+CAA+DA also marginally outperforms the Mixture FOFE variants on head queries. However, Mixture FOFE with Pre-trained Adapter (PT-A) still achieves a better WER across most test sets."  Why is this the case? Any insights? 	1. As mentioned in the intro of Proposed Architecture 2.2.2 — shared representation of applications + bigger model (explained in 2.1 - the difference between Mixture FOFE and AD FOFE) — Repeat the reason again in results! 
- Section 3.2 - Proposed Architecture: the table with the latency numbers are missing (!!)
- Section 3.2 - Adapter placement: unless I missed anything there is not a table reporting the results with regards to the adapter placement (reported Bayesian Optimisation settings)
- Appendix A.6: What hyperparameters were used for the different fine-tuning experiments mentioned in Section 3.2? (Mentioned in Table 8!)
- it would be interesting to include a comparison of the proposed approach and the different architectures with a baseline ASR model
---------------------------------------------------------------------------


==> internal-reviewer-comments.txt <==
Reviewer Comments

A few overall comments from Ernie: 
	•	There’s a lot of material in here. It feels a bit overwhelming. 

	◦	Maybe you could tell a simpler story in the main part of the paper, and include more detailed results in the appendix? (Sorry, kind of a vague suggestion.) -> Which detailed results to move to Appendix?  

	◦	I think you tried hard to tell a story of progression from one architecture to the next, but the architectures still feel a bit arbitrary (random) to me. Could just be me being dense.  
— We introduce FOFE-based NNLMs as baseline arch. Next, we explain how these baseline architectures are setup for multi-dialect. And to further improvise,

— In literature, parameter-efficient adapters have been proven to be a better alternative to fine-tuning because fine-tuning for N dialects would mean having N distinct fine-tuned models. However, by adding N adapters to an architecture, we can optimise it for all the N dialects, while having just a single model.

/{* We discuss architectures here and those are evaluated in the experimental section.
— We assume that adapters are good at representing different dialects. Therefore, we investigate the extension of our baseline multi-dialect architecture with adapters in different dimensions: First, we discuss the placement of adapters in our baseline architecture.  }/

-- remove invertible adapters. 
-- in between 2.2 and 2.2.1, small introduction - small motivation why add adapters why we think the adapters are good, training strategies. Dual adapters. 

-- Mixture FOFE has a joint representation for both the applications: Ast. Dct. we believe this joint representation gives it a better accuracy then AD, since the two applications can help each other during decoding. Introducing a shared representation for applications might help improve the accuarcy of AD FOFE. In Dual adapters, the reason behind adding a common dialect adapter was also to have a shared latent space among dialects, so that they can benefit from each other during inference. 
New proposed architecture MOTIVATION: feedforward block (learns dialects and applications jointly) > applications subnets with common application adapter (so that during inference, the shared representaion among applciations can be levergaed) > dual-adpaters for dialects (during inference, dialect specifc adapter benefits from the shared representation of all dialects through Common dialect adapter)   

•	Many of the WER differences are small and results are often not consistent across locales. It’s difficult to know which differences are saying something meaningful about the approaches vs. which are noise. What is meaningful? - 
 (RJ) Fine-tuning - there are some outliers 
Table 2 : focus is on achieving similar accuracy while having a more-parameter efficient model. 


	◦	One particular source of noise I wonder about is parameter initialization. Do you have a sense for what differences you can expect just from different random parameter initializations at the start of training? - reframe the question to check if we understood correctly. meaning starting from different dist. of random initialisations? - chose the one, that was mentioned in the original paper and implementation. otherwise the adapters fail to train (Houlsby et. al 2019). For this reason, we didn't explore more initializations. 
	◦	Presenting average WER results across dialects might help to make the results easier to digest -> only while reporting. 
	◦	Being explicit about which differences you think are significant and which are not might be useful 
- approach/model performs well on most test cases. - not significantly well on just one or two 
	◦	Including latency results along side WER results might make it clearer which approaches represent the best tradeoff -- Adding latency does not cause increase in latency and we prove that for AD+CAA+DA  there is no big change in latency between BS and PT-A. and between AD and AD+DA, we don't expect a big change between AD and AD+CAA+DA because it extends Application Dependent model. 
(what we expect vs what we get - no change) 

	•	Apologies if it’s in the paper, but I lost track of how many layers are in the locale/domain specific networks in Figure 1 b, c and d. Relatedly, it maybe worth including the number of parameters in the models in some of the results tables to make the tradeoffs clear. 
In table 2: # parameters & in table3 :


————————————————————————————————

Christophe

The introduction could use a bit of work and does not fully motivate why the work is important.
	- A lot of the current motivation is strongly coupled to our internal set-up (e.g., "different devices" -- who says everyone considers that as a vertical in their modeling recipes?). How would this generalize to other settings?
	- E.g., imagine a different company who started with a World-English LM. How would this submission benefit them? Instead, maybe the work could be framed as to evaluate whether having per-locale LMs is helpful or not---given all ways that we can adapt a generic English LM to regions.
        --- reply ---
In this work, we investigate if having a multi-dialect model is better than single-dialect! Even when starting from World-English NNLM the methods make sense. Table 1 and table 2. 


is it better to have having per-locale = single-dialect NNLMs or a generic (one) World-English model which is adapted in various ways (finetuning or adapters) to target dialects. 
In case of Mixture FOFE, starting from World English is a good starting point. We can do fine-tuning but for AD FOFE, it is not scalable because of the number of dialects. Two ways to adapt the model - finetuning (expensive bcz of hyper-parameter search per-locale, we get one model for every dialect, retrain all the parameters)
adapters (lightweight: add less than < 5% params, 1 model having all dialects, retrain (or not) )

 Adapter pretraining in Mixture FOFE (which performs the best over all training strategies and also over all) == training multi-dialect AD FOFE in terms of "training strategy" so basically by adding adapters in AD FOFE, we dont have to do retraining!  

	- Often there's a reference to production systems / or models using definite articles (i.e., "the") such as "The end-to-end models typically does not have ...". The language should probably be generalized more such that the contribution is more widely applicable. -- open to interpretation 
make changes to the latter for now. 

	- The relevance of the paragraph on LID is unclear. The way that it is introduced sounds like it will be relevant to the paper, but then it's sort of dismissed, and I'm not sure whether it's important for me to remember it while continuing reading. -- it is related work and just for the sake of completeness and to bring into 
// think about removing it or address why it is SOOO relevant to report in related works 

	- It would likely be good to mention the Assistant/Dictation tasks in the introduction. E.g., "Virtual Assistants help users perform various tasks, such as search ... and transcribing dictated messages. Since these tasks are very different, it is not uncommon to use task-specific LMs ...". That would help to better understand the problem.
// 

	- For RQ3, latency/memory are very specific to the implementation. I'm not sure if these results would generalize. // 


- Section 2: the explanation of the different sampling techniques is unclear to me.
	- You may want to consider a different abbreviation than "BS", since that can have a bad connotation. -- i removed/moved this to appendix  and changed the abb. to Mix. 

- Section 3: you may want to add more sub-sections to better structure the section. Currently it's hard to understand the sub-topics occurring in the text. - done 


	- You may want to use better identifiers/names than pl_1, pl_2, etc. - for brevity, 


- Section 4
	- The "Experimental Setup" sub-section is quite short and does not really explain the setup, but rather explains the ASR system used. Should Section 4 become 2 sections--one focusing on experimental setup (including training/evaluation) and another showing the results? - done 


	- To explain the TTS test sets, consider citing the Phi-RTN paper (see http://github.com/apple/ml-interspeech2022-phi_rtn).
- would do 

	- A lot of the results referenced early in the result section seem to be stored in the appendix. It's a bit difficult to determine which results are the most relevant. -- most important results are in the main part , everything in the appendix is additional information. In case, the reviewers want to look at specifics ... 

	- The explanation for RQ2 could use some work--it's not super clear what's done there. What's the conclusion of RQ2? Adapters seem to be better, but it's not really clear which approach is preferred. -- (done check finetuning comparison with adapters ) 

	- In RQ3, you are focusing on the "new architecture", but it seems to me that this architecture hasn't been published yet. Wouldn't the publishing of this paper also publish the new architecture? // we are trying to publish the other in the same venue.. 

	- en_US -> "American English" -- 
	- It's not very clear what to take away from the result section. There's a lot of data provided, but the performance seems to be all over the place. Would it make sense to reduce the paper's scope and create more focus? 
 - removed the comparison among data sampling techniques
 - rephrased the RQs
- would address this question better by addressing Ernie's comments on results section.  


- Appendix
	- Table A.4 is missing. - latex issues 


- Overall, the introduction seems to promise that, at the end of reading the paper, I'd have an idea how to solve the "World English problem", however, the results do not provide any conclusive guidance. // 



